New level of precision in study of neutron beta-decay -- Theoretical basics and experimental backgrounds

The article provides a theoretical substantiation for a significant increase in the level of accuracy in determining the neutron lifetime using an alternative concept of neutron beta decay. Neutrons are distributed among different subsets depending on the sign of the scalar product of the neutron spin vector and momentum of the emitted electron during decay. Therefore, the neutron lifetime can be determined separately for each of the subsets as the inverse frequency of its decay, which is to be averaged over the number of neutrons in this subset. The total neutron lifetime on the total set of neutrons is calculated by averaging the partial (basic) lifetimes, considering their weights. The weights of the basic lifetimes are calculated for two weighing methods, leading, respectively, to the so-called lifetime of "nonpolarized" neutrons, the weighted average lifetime of neutrons and the central lifetime, i.e. the arithmetic mean for the basic lifetimes of neutrons. The dependence between different average neutron lifetimes through the integral asymmetry parameter calculated by using known experimental data leads to simple analytical expressions. The numerical estimate of the weighted average neutron lifetime gives a value that is in good agreement with the results of well-known experiments, which proves the validity of the proposed concept of neutron beta decay. This article includes necessary conditions for a new experiment to bring the neutron lifetime determination to a new level of accuracy.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



